Real-world K-Anonymity Applications: the \textsc{KGen} approach and its evaluation in Fraudulent Transactions

K-Anonymity is a property for the measurement, management, and governance of the data anonymization. Many implementations of k-anonymity have been described in state of the art, but most of them are not able to work with a large number of attributes in a "Big" dataset, i.e., a dataset drawn from Big Data. To address this significant shortcoming, we introduce and evaluate \textsc{KGen} an approach to K-anonymity featuring Genetic Algorithms. \textsc{KGen} promotes such a meta-heuristic approach since it can solve the problem by finding a pseudo-optimal solution in a reasonable time over a considerable load of input. \textsc{KGen} allows the data manager to guarantee a high anonymity level while preserving the usability and preventing loss of information entropy over the data. Differently from other approaches that provide optimal global solutions catered for small datasets, \textsc{KGen} works properly also over Big datasets while still providing a good-enough solution. Evaluation results show how our approach can still work efficiently on a real world dataset, provided by Dutch Tax Authority, with 47 attributes (i.e., the columns of the dataset to be anonymized) and over 1.5K+ observations (i.e., the rows of that dataset), as well as on a dataset with 97 attributes and over 3942 observations.

==> tables/tkde.txt <==
Esteemed Editor in Chief,

please consider the attached manuscript for publication in TKDE. The manuscript contains a fully implemented and open re-implementation of the K-Anonymity exact algorithm using a re-implementation based on distributed genetic algorithms. Our basic research conjecture, tested also in a big data standard benchmark as well as an industrial case-study, is that our implementation is more efficient and effective than previous implementations when big data ensues. As aforementioned, we have tested successfully this research conjecture and provided evidence of the tool's applicability and value in its targeted domains (big data processing, data-intensive computing, dat-intensive k-anonymity). The paper also offers, as online material, an overview on how to use and possibly extend the tool for further reuse.

best regards,

Damian, on behalf of all co-authors
